Individually-Fair Auctions for Multi-Slot Sponsored Search

We design fair sponsored search auctions that achieve a near-optimal tradeoff between fairness and quality. Our work builds upon the model and auction design of Chawla and Jagadeesan \cite{CJ22}, who considered the special case of a single slot. We consider sponsored search settings with multiple slots and the standard model of click through rates that are multiplicatively separable into an advertiser-specific component and a slot-specific component. When similar users have similar advertiser-specific click through rates, our auctions achieve the same near-optimal tradeoff between fairness and quality as in \cite{CJ22}. When similar users can have different advertiser-specific preferences, we show that a preference-based fairness guarantee holds. Finally, we provide a computationally efficient algorithm for computing payments for our auctions as well as those in previous work, resolving another open direction from \cite{CJ22}.

==> discussion.txt <==
1- Intro rewriting: we should include PA vs. IPA discussion
2- Proof of happiness: check the proof, it goes the same way for PA and IPA. Should we unify them? should we bring them in section 5? If we want the set defintiion for PA, it needs proof 
3- Section 5 
4- Strong value stability: We still should examine if it holds for IPA. If it doesn't, should we just remove it? If it does, do we want to find something similar for PA? (Shuchi said we should remove it)
5- SW: Extending SW from k unit to position auction is the same for PA and IPA. Do we want to unify them?

Things to discuss: 
- where to put discussion of PA vs IPA fairness definitions
- add TV value stability to section 2? (yes) 

Editing: 
- go through and fix broken refs
- standardize naming, notation of mechanisms
- make sure we are being consistent with our "where" qualifiers (do we always need to define lambda?)
